A targeted search for repeating fast radio bursts with the MWA

We present a targeted search for low-frequency (144--215\,MHz) FRB emission from five repeating FRBs using 23.3\,hr of archival data taken with the Murchison Widefield Array (MWA) Voltage Capture System (VCS) between 2014 September and 2020 May. This is the first time that the MWA VCS has been used to search for FRB signals from known repeaters, which enables much more sensitive FRB searches than previously performed with the standard MWA correlator mode. We performed a standard single pulse search with a temporal and spectral resolution of $400\,\mu$s and 10\,kHz, respectively, over a $100\,\text{pc}\,\text{cm}^{-3}$ dispersion measure (DM) range centred at the known DM of each studied repeating FRB. No FRBs exceeding a $6\sigma$ threshold were detected. The fluence upper limits in the range of 32--1175\,Jy\,ms and 36--488\,Jy\,ms derived from 10 observations of FRB 20190711A and four observations of FRB 20201124A respectively, allow us to constrain the spectral indices of their bursts to $\gtrsim-1$ if these two repeaters were active during the MWA observations. If free-free absorption is responsible for our non-detection, we can constrain the size of the absorbing medium in terms of the electron temperature $T$ to $<1.00\times(T/10^4\text{K})^{-1.35}\,\text{pc}$, $<0.92\times(T/10^4\text{K})^{-1.35}\,\text{pc}$ and $<[0.22\text{--}2.50]\times(T/10^4\text{K})^{-1.35}\,\text{pc}$ for FRB 20190117A, 20190711A, and 20201124A, respectively. However, given that the activities of these repeaters are not well characterised, our non-detections could also suggest they were inactive during the MWA observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
